MapFusion: A Novel BEV Feature Fusion Network for Multi-modal Map Construction

Map construction task plays a vital role in providing precise and comprehensive static environmental information essential for autonomous driving systems. Primary sensors include cameras and LiDAR, with configurations varying between camera-only, LiDAR-only, or camera-LiDAR fusion, based on cost-performance considerations. While fusion-based methods typically perform best, existing approaches often neglect modality interaction and rely on simple fusion strategies, which suffer from the problems of misalignment and information loss. To address these issues, we propose MapFusion, a novel multi-modal Bird's-Eye View (BEV) feature fusion method for map construction. Specifically, to solve the semantic misalignment problem between camera and LiDAR BEV features, we introduce the Cross-modal Interaction Transform (CIT) module, enabling interaction between two BEV feature spaces and enhancing feature representation through a self-attention mechanism. Additionally, we propose an effective Dual Dynamic Fusion (DDF) module to adaptively select valuable information from different modalities, which can take full advantage of the inherent information between different modalities. Moreover, MapFusion is designed to be simple and plug-and-play, easily integrated into existing pipelines. We evaluate MapFusion on two map construction tasks, including High-definition (HD) map and BEV map segmentation, to show its versatility and effectiveness. Compared with the state-of-the-art methods, MapFusion achieves 3.6% and 6.2% absolute improvements on the HD map construction and BEV map segmentation tasks on the nuScenes dataset, respectively, demonstrating the superiority of our approach.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

